Resonance shifts and spill-out effects in self-consistent hydrodynamic nanoplasmonics

The standard hydrodynamic Drude model with hard-wall boundary conditions can give accurate quantitative predictions for the optical response of noble-metal nanoparticles. However, it is less accurate for other metallic nanosystems, where surface effects due to electron density spill-out in free space cannot be neglected. Here we address the fundamental question whether the description of surface effects in plasmonics necessarily requires a fully quantum-mechanical approach, such as time-dependent density-functional theory (TD-DFT), that goes beyond an effective Drude-type model. We present a more general formulation of the hydrodynamic model for the inhomogeneous electron gas, which additionally includes gradients of the electron density in the energy functional. In doing so, we arrive at a Self-Consistent Hydrodynamic Model (SC-HDM), where spill-out emerges naturally. We find a redshift for the optical response of Na nanowires, and a blueshift for Ag nanowires, which are both in quantitative agreement with experiments and more advanced quantum methods. The SC-HDM gives accurate results with modest computational effort, and can be applied to arbitrary nanoplasmonic systems of much larger sizes than accessible with TD-DFT methods. Moreover, while the latter typically neglect retardation effects due to time-varying magnetic fields, our SC-HDM takes retardation fully into account.

==> README.txt <==
achemso - Support for submissions to American Chemical Society journals
=======================================================================

The `achemso` bundle provides a LaTeX class file and BibTeX
style file in accordance with the requirements of the American
Chemical Society (ACS). The files can be used for any documents,
but have been carefully designed and tested to be suitable for
submission to ACS journals.

The bundle also includes the `natmove` package. This package is
loaded by `achemso`, and provides automatic moving of
superscript citations after punctuation.

Installation
------------

The package is supplied in `.dtx` format and as a pre-extracted
`.zip` file, `achemso.tds.zip`. The later is most convenient for
most users: simply unzip this in your local `texmf` directory.
If you want to unpack the `.dtx` yourself, running `tex
achemso.dtx` will extract the package whereas `latex
achemso.dtx` will extract it and also typeset the documentation.

Typesetting the documentation requires a number of packages in
addition to those needed to use the package. This is mainly
because of the number of demonstration items included in the
text. To compile the documentation without error, you will
need the packages:
 - `array`
 - `booktabs`
 - `hypdoc`
 - `listings`
 - `lmodern`
 - `mathpazo`
 - `microtype`


